Impact of crosshatch patterns in H2RGs on high precision radial velocity measurements: Exploration of measurement and mitigation paths with HPF

Teledyne's H2RG detector images suffer from cross-hatch like patterns which arises from sub-pixel quantum efficiency (QE) variation. In this paper we present our measurements of this sub-pixel QE variation in the Habitable-Zone Planet Finder's H2RG detector. We present a simple model to estimate the impact of sub-pixel QE variations on the radial velocity, and how a first order correction can be implemented to correct for the artifact in the spectrum. We also present how the HPF's future upgraded laser frequency comb will enable us to implement this correction.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
